Kairos: Efficient Temporal Graph Analytics on a Single Machine

Many important societal problems are naturally modeled as algorithms over temporal graphs. To date, however, most graph processing systems remain inefficient as they rely on distributed processing even for graphs that fit well within a commodity server's available storage. In this paper, we introduce Kairos, a temporal graph analytics system that provides application developers a framework for efficiently implementing and executing algorithms over temporal graphs on a single machine. Specifically, Kairos relies on fork-join parallelism and a highly optimized parallel data structure as core primitives to maximize performance of graph processing tasks needed for temporal graph analytics. Furthermore, we introduce the notion of selective indexing and show how it can be used with an efficient index to speedup temporal queries. Our experiments on a 24-core server show that our algorithms obtain good parallel speedups, and are significantly faster than equivalent algorithms in existing temporal graph processing systems: up to 60x against a shared-memory approach, and several orders of magnitude when compared with distributed processing of graphs that fit within a single server.

==> check.txt <==
Check


==> plots/csv/merged-speedup-dram-250Medges-hybrid.csv <==
"workers","window_size","idx_build","avg_runtime","mem","mode","dataset","algo","hist_nbins","min_degree_cutoff","card_error_50th","card_error_95th","card_error_99th","abs_card_error_50th","abs_card_error_95th","abs_card_error_99th","n_card_FN","n_card_FP","n_card_TN","n_card_TP","n_indexed","n_all_access","n_idx_eligible","n_idx_accessed"
"1","2","5.53","9.526667","dram","hybrid","250Medges","temporalbfs","","","","","","","","","0","0","0","0","1319","58298500","516548","516548"
"2","2","3.9","5.256667","dram","hybrid","250Medges","temporalbfs","","","","","","","","","0","0","0","0","1319","58298500","516548","516548"
"4","2","3.24","3.490000","dram","hybrid","250Medges","temporalbfs","","","","","","","","","0","0","0","0","1319","58298500","516548","516548"
"8","2","2.97","2.750000","dram","hybrid","250Medges","temporalbfs","","","","","","","","","0","0","0","0","1319","58298500","516548","516548"
"16","2","3.02","2.416667","dram","hybrid","250Medges","temporalbfs","","","","","","","","","0","0","0","0","1319","58298500","516548","516548"
"24","2","3.16","2.300000","dram","hybrid","250Medges","temporalbfs","","","","","","","","","0","0","0","0","1319","58298500","516548","516548"
"1","2","5.42","0.185667","dram","hybrid","250Medges","temporalcomponents","","","","","","","","","0","0","0","0","1319","5042872","10548","10548"
"2","2","3.91","0.087667","dram","hybrid","250Medges","temporalcomponents","","","","","","","","","0","0","0","0","1319","4729728","10548","10548"
"4","2","3.23","0.055167","dram","hybrid","250Medges","temporalcomponents","","","","","","","","","0","0","0","0","1319","4729035","10548","10548"
"8","2","2.94","0.047000","dram","hybrid","250Medges","temporalcomponents","","","","","","","","","0","0","0","0","1319","4728645","10548","10548"
"16","2","3.0","0.044367","dram","hybrid","250Medges","temporalcomponents","","","","","","","","","0","0","0","0","1319","4728246","10548","10548"
"24","2","3.16","0.048133","dram","hybrid","250Medges","temporalcomponents","","","","","","","","","0","0","0","0","1319","4727541","10548","10548"
"1","2","5.4","1.016667","dram","hybrid","250Medges","temporalpagerank","","","","","","","","","0","0","0","0","1319","0","0","0"
"2","2","3.89","0.512000","dram","hybrid","250Medges","temporalpagerank","","","","","","","","","0","0","0","0","1319","0","0","0"
"4","2","3.23","0.412000","dram","hybrid","250Medges","temporalpagerank","","","","","","","","","0","0","0","0","1319","0","0","0"
"8","2","2.94","0.408333","dram","hybrid","250Medges","temporalpagerank","","","","","","","","","0","0","0","0","1319","0","0","0"
"16","2","3.01","0.412000","dram","hybrid","250Medges","temporalpagerank","","","","","","","","","0","0","0","0","1319","0","0","0"
"24","2","3.14","0.424667","dram","hybrid","250Medges","temporalpagerank","","","","","","","","","0","0","0","0","1319","0","0","0"
"1","2","116.0","17.700000","dram","hybrid","250Medges","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","3243","100074328","1621624","1621624"
"2","2","67.6","9.816667","dram","hybrid","250Medges","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","3243","100063387","1621624","1621624"
"4","2","45.3","6.670000","dram","hybrid","250Medges","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","3243","100052813","1621589","1621589"
"8","2","34.4","4.893333","dram","hybrid","250Medges","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","3243","100048608","1621624","1621624"
"16","2","30.7","4.176667","dram","hybrid","250Medges","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","3243","100048243","1621628","1621628"
"24","2","30.9","4.336667","dram","hybrid","250Medges","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","3243","100049973","1621627","1621627"
"1","2","116.0","17.966667","dram","hybrid","250Medges","temporalpath-fastest","","","","","","","","","0","0","0","0","3243","96987716","1491788","1491788"
"2","2","67.6","10.200000","dram","hybrid","250Medges","temporalpath-fastest","","","","","","","","","0","0","0","0","3243","96979162","1491387","1491387"
"4","2","45.3","6.566667","dram","hybrid","250Medges","temporalpath-fastest","","","","","","","","","0","0","0","0","3243","96964019","1491275","1491275"
"8","2","34.3","4.630000","dram","hybrid","250Medges","temporalpath-fastest","","","","","","","","","0","0","0","0","3243","96953400","1492124","1492124"
"16","2","30.6","4.223333","dram","hybrid","250Medges","temporalpath-fastest","","","","","","","","","0","0","0","0","3243","97052453","1495481","1495481"
"24","2","30.6","4.693333","dram","hybrid","250Medges","temporalpath-fastest","","","","","","","","","0","0","0","0","3243","97069830","1496610","1496610"
"1","2","115.0","22.300000","dram","hybrid","250Medges","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","4868","70396684","2307172","2307172"
"2","2","67.6","12.600000","dram","hybrid","250Medges","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","4868","70342809","2307287","2307287"
"4","2","45.2","7.790000","dram","hybrid","250Medges","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","4868","70336665","2307204","2307204"
"8","2","34.4","5.950000","dram","hybrid","250Medges","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","4868","70346278","2307122","2307122"
"16","2","30.7","4.980000","dram","hybrid","250Medges","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","4868","70353665","2307106","2307106"
"24","2","30.7","4.860000","dram","hybrid","250Medges","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","4868","70357136","2307111","2307111"
"1","2","116.0","15.500000","dram","hybrid","250Medges","temporalpath-shortest","","","","","","","","","0","0","0","0","3243","94640560","1296584","1296584"
"2","2","67.6","8.453333","dram","hybrid","250Medges","temporalpath-shortest","","","","","","","","","0","0","0","0","3243","94640560","1296584","1296584"
"4","2","45.3","5.463333","dram","hybrid","250Medges","temporalpath-shortest","","","","","","","","","0","0","0","0","3243","94640560","1296584","1296584"
"8","2","34.3","4.003333","dram","hybrid","250Medges","temporalpath-shortest","","","","","","","","","0","0","0","0","3243","94640241","1296584","1296584"
"16","2","30.7","3.616667","dram","hybrid","250Medges","temporalpath-shortest","","","","","","","","","0","0","0","0","3243","94606807","1296584","1296584"
"24","2","30.7","4.060000","dram","hybrid","250Medges","temporalpath-shortest","","","","","","","","","0","0","0","0","3243","94540028","1296584","1296584"


==> plots/csv/merged-speedup-dram-500Medges-hybrid.csv <==
"workers","window_size","idx_build","avg_runtime","mem","mode","dataset","algo","hist_nbins","min_degree_cutoff","card_error_50th","card_error_95th","card_error_99th","abs_card_error_50th","abs_card_error_95th","abs_card_error_99th","n_card_FN","n_card_FP","n_card_TN","n_card_TP","n_indexed","n_all_access","n_idx_eligible","n_idx_accessed"
"1","2","8.91","15.900000","dram","hybrid","500Medges","temporalbfs","","","","","","","","","0","0","0","0","2416","90005980","947124","947124"
"2","2","6.06","8.486667","dram","hybrid","500Medges","temporalbfs","","","","","","","","","0","0","0","0","2416","90005980","947124","947124"
"4","2","4.78","5.303333","dram","hybrid","500Medges","temporalbfs","","","","","","","","","0","0","0","0","2416","90005980","947124","947124"
"8","2","4.2","3.866667","dram","hybrid","500Medges","temporalbfs","","","","","","","","","0","0","0","0","2416","90005980","947124","947124"
"16","2","4.31","3.083333","dram","hybrid","500Medges","temporalbfs","","","","","","","","","0","0","0","0","2416","90005980","947124","947124"
"24","2","4.55","2.906667","dram","hybrid","500Medges","temporalbfs","","","","","","","","","0","0","0","0","2416","90005980","947124","947124"
"1","2","8.9","0.279667","dram","hybrid","500Medges","temporalcomponents","","","","","","","","","0","0","0","0","2416","5080908","19324","19324"
"2","2","6.05","0.130333","dram","hybrid","500Medges","temporalcomponents","","","","","","","","","0","0","0","0","2416","5079546","19324","19324"
"4","2","4.77","0.079367","dram","hybrid","500Medges","temporalcomponents","","","","","","","","","0","0","0","0","2416","5078615","19324","19324"
"8","2","4.18","0.067700","dram","hybrid","500Medges","temporalcomponents","","","","","","","","","0","0","0","0","2416","5077935","19324","19324"
"16","2","4.28","0.061467","dram","hybrid","500Medges","temporalcomponents","","","","","","","","","0","0","0","0","2416","5077058","19324","19324"
"24","2","4.52","0.063167","dram","hybrid","500Medges","temporalcomponents","","","","","","","","","0","0","0","0","2416","5076135","19324","19324"
"1","2","8.91","1.436667","dram","hybrid","500Medges","temporalpagerank","","","","","","","","","0","0","0","0","2416","0","0","0"
"2","2","6.06","0.734667","dram","hybrid","500Medges","temporalpagerank","","","","","","","","","0","0","0","0","2416","0","0","0"
"4","2","4.77","0.566333","dram","hybrid","500Medges","temporalpagerank","","","","","","","","","0","0","0","0","2416","0","0","0"
"8","2","4.18","0.569000","dram","hybrid","500Medges","temporalpagerank","","","","","","","","","0","0","0","0","2416","0","0","0"
"16","2","4.27","0.563000","dram","hybrid","500Medges","temporalpagerank","","","","","","","","","0","0","0","0","2416","0","0","0"
"24","2","4.52","0.578667","dram","hybrid","500Medges","temporalpagerank","","","","","","","","","0","0","0","0","2416","0","0","0"
"1","2","251.0","31.566667","dram","hybrid","500Medges","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","5906","151581852","2948836","2948836"
"2","2","145.0","17.300000","dram","hybrid","500Medges","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","5906","151564850","2948880","2948880"
"4","2","95.0","11.066667","dram","hybrid","500Medges","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","5906","151549885","2948684","2948684"
"8","2","70.6","7.910000","dram","hybrid","500Medges","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","5906","151540233","2948717","2948717"
"16","2","61.7","6.373333","dram","hybrid","500Medges","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","5906","151540151","2948764","2948764"
"24","2","60.9","5.936667","dram","hybrid","500Medges","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","5906","151541898","2948800","2948800"
"1","2","251.0","31.666667","dram","hybrid","500Medges","temporalpath-fastest","","","","","","","","","0","0","0","0","5906","147521920","2724532","2724532"
"2","2","145.0","17.700000","dram","hybrid","500Medges","temporalpath-fastest","","","","","","","","","0","0","0","0","5906","147759968","2725194","2725194"
"4","2","94.8","11.000000","dram","hybrid","500Medges","temporalpath-fastest","","","","","","","","","0","0","0","0","5906","148075743","2730664","2730664"
"8","2","70.8","7.536667","dram","hybrid","500Medges","temporalpath-fastest","","","","","","","","","0","0","0","0","5906","148143826","2740623","2740623"
"16","2","61.5","6.393333","dram","hybrid","500Medges","temporalpath-fastest","","","","","","","","","0","0","0","0","5906","148166956","2748174","2748174"
"24","2","61.0","6.326667","dram","hybrid","500Medges","temporalpath-fastest","","","","","","","","","0","0","0","0","5906","148257838","2755701","2755701"
"1","2","251.0","40.033333","dram","hybrid","500Medges","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","8854","110503588","4181884","4181884"
"2","2","145.0","22.233333","dram","hybrid","500Medges","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","8854","110382036","4182836","4182836"
"4","2","94.9","13.333333","dram","hybrid","500Medges","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","8854","110376524","4182638","4182638"
"8","2","70.5","9.726667","dram","hybrid","500Medges","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","8854","110394165","4182473","4182473"
"16","2","61.7","7.660000","dram","hybrid","500Medges","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","8854","110423283","4182388","4182388"
"24","2","61.0","7.276667","dram","hybrid","500Medges","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","8854","110430536","4182347","4182347"
"1","2","251.0","26.900000","dram","hybrid","500Medges","temporalpath-shortest","","","","","","","","","0","0","0","0","5906","143843160","2361612","2361612"
"2","2","145.0","14.833333","dram","hybrid","500Medges","temporalpath-shortest","","","","","","","","","0","0","0","0","5906","143843160","2361612","2361612"
"4","2","94.8","9.173333","dram","hybrid","500Medges","temporalpath-shortest","","","","","","","","","0","0","0","0","5906","143843160","2361612","2361612"
"8","2","70.6","6.270000","dram","hybrid","500Medges","temporalpath-shortest","","","","","","","","","0","0","0","0","5906","143842416","2361612","2361612"
"16","2","61.5","5.056667","dram","hybrid","500Medges","temporalpath-shortest","","","","","","","","","0","0","0","0","5906","143741460","2361612","2361612"
"24","2","60.8","5.146667","dram","hybrid","500Medges","temporalpath-shortest","","","","","","","","","0","0","0","0","5906","143582592","2361612","2361612"


==> plots/csv/merged-speedup-dram-bitcoin-hybrid.csv <==
"workers","window_size","idx_build","avg_runtime","mem","mode","dataset","algo","hist_nbins","min_degree_cutoff","card_error_50th","card_error_95th","card_error_99th","abs_card_error_50th","abs_card_error_95th","abs_card_error_99th","n_card_FN","n_card_FP","n_card_TN","n_card_TP","n_indexed","n_all_access","n_idx_eligible","n_idx_accessed"
"1","2","80.8","10.400000","dram","hybrid","bitcoin","temporalbfs","","","","","","","","","0","0","0","0","1194","0","0","0"
"2","2","76.1","5.876667","dram","hybrid","bitcoin","temporalbfs","","","","","","","","","0","0","0","0","1194","0","0","0"
"4","2","74.1","3.430000","dram","hybrid","bitcoin","temporalbfs","","","","","","","","","0","0","0","0","1194","0","0","0"
"8","2","72.7","2.140000","dram","hybrid","bitcoin","temporalbfs","","","","","","","","","0","0","0","0","1194","0","0","0"
"16","2","72.7","1.916667","dram","hybrid","bitcoin","temporalbfs","","","","","","","","","0","0","0","0","1194","0","0","0"
"24","2","72.5","1.976667","dram","hybrid","bitcoin","temporalbfs","","","","","","","","","0","0","0","0","1194","0","0","0"
"1","2","80.9","1.856667","dram","hybrid","bitcoin","temporalcomponents","","","","","","","","","0","0","0","0","1194","192394364","4776","0"
"2","2","76.2","1.250000","dram","hybrid","bitcoin","temporalcomponents","","","","","","","","","0","0","0","0","1194","192394364","4776","0"
"4","2","74.0","0.959333","dram","hybrid","bitcoin","temporalcomponents","","","","","","","","","0","0","0","0","1194","192394364","4776","0"
"8","2","72.8","0.857333","dram","hybrid","bitcoin","temporalcomponents","","","","","","","","","0","0","0","0","1194","192394364","4776","0"
"16","2","72.6","0.654667","dram","hybrid","bitcoin","temporalcomponents","","","","","","","","","0","0","0","0","1194","192394364","4776","0"
"24","2","72.6","0.495667","dram","hybrid","bitcoin","temporalcomponents","","","","","","","","","0","0","0","0","1194","192394364","4776","0"
"1","2","80.6","19.166667","dram","hybrid","bitcoin","temporalpagerank","","","","","","","","","0","0","0","0","1194","0","0","0"
"2","2","75.9","9.513333","dram","hybrid","bitcoin","temporalpagerank","","","","","","","","","0","0","0","0","1194","0","0","0"
"4","2","73.9","4.666667","dram","hybrid","bitcoin","temporalpagerank","","","","","","","","","0","0","0","0","1194","0","0","0"
"8","2","73.0","2.430000","dram","hybrid","bitcoin","temporalpagerank","","","","","","","","","0","0","0","0","1194","0","0","0"
"16","2","72.7","1.293333","dram","hybrid","bitcoin","temporalpagerank","","","","","","","","","0","0","0","0","1194","0","0","0"
"24","2","72.5","1.070000","dram","hybrid","bitcoin","temporalpagerank","","","","","","","","","0","0","0","0","1194","0","0","0"
"1","2","80.1","19.500000","dram","hybrid","bitcoin","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","1167","0","0","0"
"2","2","75.9","11.100000","dram","hybrid","bitcoin","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","1167","0","0","0"
"4","2","74.0","6.570000","dram","hybrid","bitcoin","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","1167","0","0","0"
"8","2","73.1","4.236667","dram","hybrid","bitcoin","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","1167","0","0","0"
"16","2","72.7","3.410000","dram","hybrid","bitcoin","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","1167","0","0","0"
"24","2","72.7","3.486667","dram","hybrid","bitcoin","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","1167","0","0","0"
"1","2","80.1","28.866667","dram","hybrid","bitcoin","temporalpath-fastest","","","","","","","","","0","0","0","0","1167","0","0","0"
"2","2","75.6","16.400000","dram","hybrid","bitcoin","temporalpath-fastest","","","","","","","","","0","0","0","0","1167","0","0","0"
"4","2","73.9","9.676667","dram","hybrid","bitcoin","temporalpath-fastest","","","","","","","","","0","0","0","0","1167","0","0","0"
"8","2","72.9","6.183333","dram","hybrid","bitcoin","temporalpath-fastest","","","","","","","","","0","0","0","0","1167","0","0","0"
"16","2","72.6","4.953333","dram","hybrid","bitcoin","temporalpath-fastest","","","","","","","","","0","0","0","0","1167","0","0","0"
"24","2","72.8","5.053333","dram","hybrid","bitcoin","temporalpath-fastest","","","","","","","","","0","0","0","0","1167","0","0","0"
"1","2","80.2","19.400000","dram","hybrid","bitcoin","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","1407","0","0","0"
"2","2","75.8","11.100000","dram","hybrid","bitcoin","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","1407","0","0","0"
"4","2","74.1","6.566667","dram","hybrid","bitcoin","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","1407","0","0","0"
"8","2","73.2","4.216667","dram","hybrid","bitcoin","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","1407","0","0","0"
"16","2","73.0","3.443333","dram","hybrid","bitcoin","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","1407","0","0","0"
"24","2","73.1","3.566667","dram","hybrid","bitcoin","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","1407","0","0","0"
"1","2","80.5","28.700000","dram","hybrid","bitcoin","temporalpath-shortest","","","","","","","","","0","0","0","0","1167","0","0","0"
"2","2","75.8","16.400000","dram","hybrid","bitcoin","temporalpath-shortest","","","","","","","","","0","0","0","0","1167","0","0","0"
"4","2","74.2","9.676667","dram","hybrid","bitcoin","temporalpath-shortest","","","","","","","","","0","0","0","0","1167","0","0","0"
"8","2","73.0","6.193333","dram","hybrid","bitcoin","temporalpath-shortest","","","","","","","","","0","0","0","0","1167","0","0","0"
"16","2","72.7","5.050000","dram","hybrid","bitcoin","temporalpath-shortest","","","","","","","","","0","0","0","0","1167","0","0","0"
"24","2","73.0","5.050000","dram","hybrid","bitcoin","temporalpath-shortest","","","","","","","","","0","0","0","0","1167","0","0","0"


==> plots/csv/merged-speedup-dram-reddit-reply-hybrid.csv <==
"workers","window_size","idx_build","avg_runtime","mem","mode","dataset","algo","hist_nbins","min_degree_cutoff","card_error_50th","card_error_95th","card_error_99th","abs_card_error_50th","abs_card_error_95th","abs_card_error_99th","n_card_FN","n_card_FP","n_card_TN","n_card_TP","n_indexed","n_all_access","n_idx_eligible","n_idx_accessed"
"1","2","105.0","2.263333","dram","hybrid","reddit-reply","temporalbfs","","","","","","","","","0","0","0","0","69369","0","0","0"
"2","2","61.3","1.296667","dram","hybrid","reddit-reply","temporalbfs","","","","","","","","","0","0","0","0","69369","0","0","0"
"4","2","39.6","0.788667","dram","hybrid","reddit-reply","temporalbfs","","","","","","","","","0","0","0","0","69369","0","0","0"
"8","2","28.1","0.517000","dram","hybrid","reddit-reply","temporalbfs","","","","","","","","","0","0","0","0","69369","0","0","0"
"16","2","23.0","0.513667","dram","hybrid","reddit-reply","temporalbfs","","","","","","","","","0","0","0","0","69369","0","0","0"
"24","2","21.3","0.559667","dram","hybrid","reddit-reply","temporalbfs","","","","","","","","","0","0","0","0","69369","0","0","0"
"1","2","104.0","2.110000","dram","hybrid","reddit-reply","temporalcomponents","","","","","","","","","0","0","0","0","69369","46971112","277476","384"
"2","2","61.3","1.080000","dram","hybrid","reddit-reply","temporalcomponents","","","","","","","","","0","0","0","0","69369","46971112","277476","384"
"4","2","39.7","0.608333","dram","hybrid","reddit-reply","temporalcomponents","","","","","","","","","0","0","0","0","69369","46971112","277476","384"
"8","2","28.1","0.378333","dram","hybrid","reddit-reply","temporalcomponents","","","","","","","","","0","0","0","0","69369","46971112","277476","384"
"16","2","23.1","0.250000","dram","hybrid","reddit-reply","temporalcomponents","","","","","","","","","0","0","0","0","69369","46971112","277476","384"
"24","2","21.2","0.204000","dram","hybrid","reddit-reply","temporalcomponents","","","","","","","","","0","0","0","0","69369","46971112","277476","384"
"1","2","104.0","57.266667","dram","hybrid","reddit-reply","temporalpagerank","","","","","","","","","0","0","0","0","69369","0","0","0"
"2","2","61.3","28.433333","dram","hybrid","reddit-reply","temporalpagerank","","","","","","","","","0","0","0","0","69369","0","0","0"
"4","2","39.7","14.200000","dram","hybrid","reddit-reply","temporalpagerank","","","","","","","","","0","0","0","0","69369","0","0","0"
"8","2","28.1","7.166667","dram","hybrid","reddit-reply","temporalpagerank","","","","","","","","","0","0","0","0","69369","0","0","0"
"16","2","22.8","3.680000","dram","hybrid","reddit-reply","temporalpagerank","","","","","","","","","0","0","0","0","69369","0","0","0"
"24","2","21.1","2.523333","dram","hybrid","reddit-reply","temporalpagerank","","","","","","","","","0","0","0","0","69369","0","0","0"
"1","2","73.9","4.650000","dram","hybrid","reddit-reply","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","49998","0","0","0"
"2","2","45.6","2.643333","dram","hybrid","reddit-reply","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","49998","0","0","0"
"4","2","31.5","1.550000","dram","hybrid","reddit-reply","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","49998","0","0","0"
"8","2","23.8","0.990000","dram","hybrid","reddit-reply","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","49998","0","0","0"
"16","2","20.6","0.948000","dram","hybrid","reddit-reply","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","49998","0","0","0"
"24","2","19.3","0.996333","dram","hybrid","reddit-reply","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","49998","0","0","0"
"1","2","73.9","6.966667","dram","hybrid","reddit-reply","temporalpath-fastest","","","","","","","","","0","0","0","0","49998","0","0","0"
"2","2","45.6","3.940000","dram","hybrid","reddit-reply","temporalpath-fastest","","","","","","","","","0","0","0","0","49998","0","0","0"
"4","2","31.5","2.320000","dram","hybrid","reddit-reply","temporalpath-fastest","","","","","","","","","0","0","0","0","49998","0","0","0"
"8","2","23.9","1.513333","dram","hybrid","reddit-reply","temporalpath-fastest","","","","","","","","","0","0","0","0","49998","0","0","0"
"16","2","20.5","1.420000","dram","hybrid","reddit-reply","temporalpath-fastest","","","","","","","","","0","0","0","0","49998","0","0","0"
"24","2","19.3","1.486667","dram","hybrid","reddit-reply","temporalpath-fastest","","","","","","","","","0","0","0","0","49998","0","0","0"
"1","2","73.9","4.660000","dram","hybrid","reddit-reply","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","44207","0","0","0"
"2","2","45.7","2.656667","dram","hybrid","reddit-reply","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","44207","0","0","0"
"4","2","31.4","1.540000","dram","hybrid","reddit-reply","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","44207","0","0","0"
"8","2","23.8","0.989000","dram","hybrid","reddit-reply","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","44207","0","0","0"
"16","2","20.5","0.938333","dram","hybrid","reddit-reply","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","44207","0","0","0"
"24","2","19.5","0.996333","dram","hybrid","reddit-reply","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","44207","0","0","0"
"1","2","73.8","6.973333","dram","hybrid","reddit-reply","temporalpath-shortest","","","","","","","","","0","0","0","0","49998","0","0","0"
"2","2","45.6","3.960000","dram","hybrid","reddit-reply","temporalpath-shortest","","","","","","","","","0","0","0","0","49998","0","0","0"
"4","2","31.5","2.310000","dram","hybrid","reddit-reply","temporalpath-shortest","","","","","","","","","0","0","0","0","49998","0","0","0"
"8","2","23.8","1.513333","dram","hybrid","reddit-reply","temporalpath-shortest","","","","","","","","","0","0","0","0","49998","0","0","0"
"16","2","20.6","1.406667","dram","hybrid","reddit-reply","temporalpath-shortest","","","","","","","","","0","0","0","0","49998","0","0","0"
"24","2","19.3","1.476667","dram","hybrid","reddit-reply","temporalpath-shortest","","","","","","","","","0","0","0","0","49998","0","0","0"


==> plots/csv/merged-speedup-dram-twitter-cache-hybrid.csv <==
"workers","window_size","idx_build","avg_runtime","mem","mode","dataset","algo","hist_nbins","min_degree_cutoff","card_error_50th","card_error_95th","card_error_99th","abs_card_error_50th","abs_card_error_95th","abs_card_error_99th","n_card_FN","n_card_FP","n_card_TN","n_card_TP","n_indexed","n_all_access","n_idx_eligible","n_idx_accessed"
"1","2","14.2","6.023333","dram","hybrid","twitter-cache","temporalbfs","","","","","","","","","0","0","0","0","10402","5150532","3520300","3502492"
"2","2","7.49","3.133333","dram","hybrid","twitter-cache","temporalbfs","","","","","","","","","0","0","0","0","10402","5150532","3520300","3502492"
"4","2","4.11","1.926667","dram","hybrid","twitter-cache","temporalbfs","","","","","","","","","0","0","0","0","10402","5150532","3520300","3502492"
"8","2","2.36","1.103333","dram","hybrid","twitter-cache","temporalbfs","","","","","","","","","0","0","0","0","10402","5150532","3520300","3502492"
"16","2","1.31","0.604000","dram","hybrid","twitter-cache","temporalbfs","","","","","","","","","0","0","0","0","10402","5150532","3520300","3502492"
"24","2","0.987","0.429667","dram","hybrid","twitter-cache","temporalbfs","","","","","","","","","0","0","0","0","10402","5150532","3520300","3502492"
"1","2","14.3","0.142333","dram","hybrid","twitter-cache","temporalcomponents","","","","","","","","","0","0","0","0","10402","252196","79504","75396"
"2","2","7.49","0.069133","dram","hybrid","twitter-cache","temporalcomponents","","","","","","","","","0","0","0","0","10402","252196","79504","75396"
"4","2","4.1","0.038400","dram","hybrid","twitter-cache","temporalcomponents","","","","","","","","","0","0","0","0","10402","252186","79504","75396"
"8","2","2.21","0.019867","dram","hybrid","twitter-cache","temporalcomponents","","","","","","","","","0","0","0","0","10402","252163","79503","75395"
"16","2","1.31","0.011033","dram","hybrid","twitter-cache","temporalcomponents","","","","","","","","","0","0","0","0","10402","252163","79503","75395"
"24","2","0.97","0.008183","dram","hybrid","twitter-cache","temporalcomponents","","","","","","","","","0","0","0","0","10402","252173","79502","75394"
"1","2","14.3","0.936667","dram","hybrid","twitter-cache","temporalpagerank","","","","","","","","","0","0","0","0","10402","0","0","0"
"2","2","7.5","0.500000","dram","hybrid","twitter-cache","temporalpagerank","","","","","","","","","0","0","0","0","10402","0","0","0"
"4","2","4.08","0.272667","dram","hybrid","twitter-cache","temporalpagerank","","","","","","","","","0","0","0","0","10402","0","0","0"
"8","2","2.14","0.142667","dram","hybrid","twitter-cache","temporalpagerank","","","","","","","","","0","0","0","0","10402","0","0","0"
"16","2","1.41","0.073867","dram","hybrid","twitter-cache","temporalpagerank","","","","","","","","","0","0","0","0","10402","0","0","0"
"24","2","0.973","0.058500","dram","hybrid","twitter-cache","temporalpagerank","","","","","","","","","0","0","0","0","10402","0","0","0"
"1","2","123.0","16.033333","dram","hybrid","twitter-cache","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","4427","6926368","2046400","2035080"
"2","2","63.3","9.630000","dram","hybrid","twitter-cache","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","4427","6839142","2068491","2057182"
"4","2","36.7","6.883333","dram","hybrid","twitter-cache","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","4427","6761760","2071833","2060574"
"8","2","22.4","4.353333","dram","hybrid","twitter-cache","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","4427","6650441","2069040","2057812"
"16","2","14.4","2.746667","dram","hybrid","twitter-cache","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","4427","6574823","2064142","2052961"
"24","2","9.8","1.966667","dram","hybrid","twitter-cache","temporalpath-earliestarrival","","","","","","","","","0","0","0","0","4427","6645311","2070260","2059029"
"1","2","123.0","11.733333","dram","hybrid","twitter-cache","temporalpath-fastest","","","","","","","","","0","0","0","0","4427","3444624","1452652","1443880"
"2","2","63.3","6.736667","dram","hybrid","twitter-cache","temporalpath-fastest","","","","","","","","","0","0","0","0","4427","3439832","1451096","1442340"
"4","2","36.7","4.713333","dram","hybrid","twitter-cache","temporalpath-fastest","","","","","","","","","0","0","0","0","4427","3439832","1451096","1442340"
"8","2","22.3","2.876667","dram","hybrid","twitter-cache","temporalpath-fastest","","","","","","","","","0","0","0","0","4427","3437751","1450760","1442006"
"16","2","14.5","1.786667","dram","hybrid","twitter-cache","temporalpath-fastest","","","","","","","","","0","0","0","0","4427","3408369","1446306","1437604"
"24","2","9.74","1.266667","dram","hybrid","twitter-cache","temporalpath-fastest","","","","","","","","","0","0","0","0","4427","3350712","1436695","1428068"
"1","2","123.0","23.700000","dram","hybrid","twitter-cache","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","6801","9696688","3659776","3642712"
"2","2","63.3","12.566667","dram","hybrid","twitter-cache","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","6801","9667551","3656652","3639580"
"4","2","36.8","7.580000","dram","hybrid","twitter-cache","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","6801","9666859","3654565","3637462"
"8","2","22.6","4.213333","dram","hybrid","twitter-cache","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","6801","9669560","3651209","3634014"
"16","2","14.4","2.533333","dram","hybrid","twitter-cache","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","6801","9672546","3651144","3633921"
"24","2","9.72","1.980000","dram","hybrid","twitter-cache","temporalpath-latestdeparture","","","","","","","","","0","0","0","0","6801","9679906","3652105","3634902"
"1","2","123.0","11.666667","dram","hybrid","twitter-cache","temporalpath-shortest","","","","","","","","","0","0","0","0","4427","3444624","1452652","1443880"
"2","2","63.3","6.696667","dram","hybrid","twitter-cache","temporalpath-shortest","","","","","","","","","0","0","0","0","4427","3439832","1451096","1442340"
"4","2","36.5","4.710000","dram","hybrid","twitter-cache","temporalpath-shortest","","","","","","","","","0","0","0","0","4427","3439832","1451096","1442340"
"8","2","22.2","2.870000","dram","hybrid","twitter-cache","temporalpath-shortest","","","","","","","","","0","0","0","0","4427","3438873","1451178","1442423"
"16","2","14.7","1.770000","dram","hybrid","twitter-cache","temporalpath-shortest","","","","","","","","","0","0","0","0","4427","3405713","1445825","1437103"
"24","2","9.8","1.270000","dram","hybrid","twitter-cache","temporalpath-shortest","","","","","","","","","0","0","0","0","4427","3351876","1437246","1428630"


==> plots/requirements.txt <==
dask
ipykernel
jupyter
matplotlib
mpltex
networkx
numpy
pandas
seaborn
scipy
sklearn
wheel

